Betti numbers in the Random Connection Model for higher-dimensional simplicial complexes and the Boolean model

Random simplicial complexes, as generalizations of random graphs, have become increasingly popular in the literature in recent years. In this paper, we consider a new model for a random simplicial complex that was introduced in arXiv:2506.11918, which generalizes the Random Connection Model in a natural way and includes several models used in the literature as special cases. We focus on the marked stationary case with vertices in $R^d\times A$, where the mark space $A$ is an arbitrary Borel space. We will derive a central limit theorem for an abstract class of functionals and show that many of the typical functionals considered in the study of simplicial complexes, such as Betti numbers, fall into this class. As an important special case, we obtain a central limit theorem for Betti numbers in the Boolean model.

==> arxivstyLicense.txt <==
MIT License

This license applies to the modified LaTeX template used in this project, which is based on an original template to which this license also applies.
The original template has been altered to better fit the needs of this project.

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

